Characterizing Observed Extra Mixing Trends in Red Giants using the Reduced Density Ratio from Thermohaline Models

Observations show an almost ubiquitous presence of extra mixing in low-mass upper giant branch stars. The most commonly invoked explanation for this is thermohaline mixing. One-dimensional stellar evolution models include various prescriptions for thermohaline mixing, but the use of observational data directly to discriminate between thermohaline prescriptions has thus far been limited. Here, we propose a new framework to facilitate direct comparison: Using carbon-to-nitrogen measurements from the SDSS-IV APOGEE survey as a probe of mixing and a fluid parameter known as the reduced density ratio from one-dimensional stellar evolution programs, we compare the observed amount of extra mixing on the upper giant branch to predicted trends from three-dimensional fluid dynamics simulations. Using this method, we are able to empirically constrain how mixing efficiency should vary with the reduced density ratio. We find the observed amount of extra mixing is strongly correlated with the reduced density ratio and that trends between reduced density ratio and fundamental stellar parameters are robust across choices for modeling prescription. We show that stars with available mixing data tend to have relatively low density ratios, which should inform the regimes selected for future simulation efforts. Finally, we show that there is increased mixing at low reduced density ratios, which is consistent with current hydrodynamical models of thermohaline mixing. The introduction of this framework sets a new standard for theoretical modeling efforts, as validation for not only the amount of extra mixing, but trends between the degree of extra mixing and fundamental stellar parameters is now possible.

==> figures/mesa_spread/mesa_Brown_coeff1.0e+00_values.csv <==
#                  M                 Fe/H                    Z                    r                   R0                  tau
        0.9000000000,       -1.4000000000,        0.0006846800,        0.0001320378,     3908.4917045522,        0.0000000386
        1.1000000000,       -1.4000000000,        0.0006846800,        0.0001841007,     5352.4319743369,        0.0000000381
        1.3000000000,       -1.4000000000,        0.0006846800,        0.0002046317,     6675.2746595158,        0.0000000420
        1.5000000000,       -1.4000000000,        0.0006846800,        0.0002790384,     8504.8839840912,        0.0000000378
        1.7000000000,       -1.4000000000,        0.0006846800,        0.0003219313,     9438.5491865655,        0.0000000389
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0001576420,     3447.6675122866,        0.0000000505
        1.1000000000,       -1.2000000000,        0.0010837900,        0.0002042936,     5442.2824319079,        0.0000000417
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0002506521,     8482.0254823139,        0.0000000337
        1.5000000000,       -1.2000000000,        0.0010837900,        0.0003125944,     9996.3944016159,        0.0000000353
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0003545129,    12391.8675209831,        0.0000000331
        0.9000000000,       -1.0000000000,        0.0017142900,        0.0001759942,     3837.6881014548,        0.0000000522
        1.1000000000,       -1.0000000000,        0.0017142900,        0.0002154505,     6233.4778216694,        0.0000000393
        1.3000000000,       -1.0000000000,        0.0017142900,        0.0002767113,     8808.6805917564,        0.0000000359
        1.5000000000,       -1.0000000000,        0.0017142900,        0.0003303545,    12151.2197652926,        0.0000000315
        1.7000000000,       -1.0000000000,        0.0017142900,        0.0004037072,    13982.7662779400,        0.0000000331
        0.9000000000,       -0.8000000000,        0.0027084900,        0.0001990423,     3908.6495089348,        0.0000000574
        1.1000000000,       -0.8000000000,        0.0027084900,        0.0002539167,     5751.5228795206,        0.0000000493
        1.3000000000,       -0.8000000000,        0.0027084900,        0.0003290447,     7353.4801381456,        0.0000000530
        1.5000000000,       -0.8000000000,        0.0027084900,        0.0003797068,    12298.8615787269,        0.0000000356
        1.7000000000,       -0.8000000000,        0.0027084900,        0.0004618129,    13739.1678655437,        0.0000000389
        0.9000000000,       -0.6000000000,        0.0042715700,        0.0002598263,     3664.6642849763,        0.0000000849
        1.1000000000,       -0.6000000000,        0.0042715700,        0.0003105506,     5445.9865399063,        0.0000000629
        1.3000000000,       -0.6000000000,        0.0042715700,        0.0003726189,     8630.5901249983,        0.0000000488
        1.5000000000,       -0.6000000000,        0.0042715700,        0.0004693888,    10191.2167184539,        0.0000000515
        1.7000000000,       -0.6000000000,        0.0042715700,        0.0005658608,    13747.5692371669,        0.0000000473
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0002860170,     3557.1871888672,        0.0000000896
        1.1000000000,       -0.4000000000,        0.0067176500,        0.0003734347,     5696.8682580975,        0.0000000766
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0004475989,     9064.1842304287,        0.0000000565
        1.5000000000,       -0.4000000000,        0.0067176500,        0.0005364518,    12625.3014785585,        0.0000000491
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0006561105,    14287.9272224710,        0.0000000530
        0.9000000000,       -0.2000000000,        0.0105179300,        0.0003737048,     3624.6106106278,        0.0000001106
        1.1000000000,       -0.2000000000,        0.0105179300,        0.0004785007,     5402.8710201718,        0.0000001017
        1.3000000000,       -0.2000000000,        0.0105179300,        0.0005900146,     7834.1063419530,        0.0000000881
        1.5000000000,       -0.2000000000,        0.0105179300,        0.0006937769,    13218.5152712740,        0.0000000578
        1.7000000000,       -0.2000000000,        0.0105179300,        0.0008403650,    13813.9906353691,        0.0000000699
        0.9000000000,        0.0000000000,        0.0163561300,        0.0004525766,     3385.2417465786,        0.0000001483
        1.1000000000,        0.0000000000,        0.0163561300,        0.0005893257,     5775.0304430468,        0.0000001119
        1.3000000000,        0.0000000000,        0.0163561300,        0.0007222552,     9576.9791938586,        0.0000000875
        1.5000000000,        0.0000000000,        0.0163561300,        0.0008462641,    13230.1755779120,        0.0000000772
        1.7000000000,        0.0000000000,        0.0163561300,        0.0010725260,    18103.6397384572,        0.0000000676
        0.9000000000,        0.2000000000,        0.0251720400,        0.0005583047,     3572.6535370260,        0.0000001688
        1.1000000000,        0.2000000000,        0.0251720400,        0.0007170053,     5716.1269333705,        0.0000001397
        1.3000000000,        0.2000000000,        0.0251720400,        0.0009387001,     9458.9915786614,        0.0000001110
        1.5000000000,        0.2000000000,        0.0251720400,        0.0011209547,    15604.2095131623,        0.0000000810
        1.7000000000,        0.2000000000,        0.0251720400,        0.0014212034,    21070.2106882291,        0.0000000765
        0.9000000000,        0.4000000000,        0.0381443600,        0.0007476742,     3902.6409570059,        0.0000002053
        1.1000000000,        0.4000000000,        0.0381443600,        0.0010024105,     6525.7990456073,        0.0000001698
        1.3000000000,        0.4000000000,        0.0381443600,        0.0012373205,    10045.3769722124,        0.0000001426
        1.5000000000,        0.4000000000,        0.0381443600,        0.0017118558,    13304.3431047546,        0.0000001382
        1.7000000000,        0.4000000000,        0.0381443600,        0.0019682133,    21194.3256665917,        0.0000001048


==> figures/mesa_spread/mesa_Kipp_coeff1.0e-01_values.csv <==
#                  M                 Fe/H                    Z                    r                   R0                  tau
        0.9000000000,       -1.4000000000,        0.0006846800,        0.0001235810,     1063.2187785606,        0.0000001127
        1.1000000000,       -1.4000000000,        0.0006846800,        0.0001456238,     1422.8427571671,        0.0000001007
        1.3000000000,       -1.4000000000,        0.0006846800,        0.0001654739,     1801.0860069134,        0.0000000904
        1.5000000000,       -1.4000000000,        0.0006846800,        0.0001823801,     2199.9010617025,        0.0000000815
        1.7000000000,       -1.4000000000,        0.0006846800,        0.0001950966,     2597.1968983371,        0.0000000734
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0001342177,     1033.9469441111,        0.0000001252
        1.1000000000,       -1.2000000000,        0.0010837900,        0.0001601611,     1395.9223924785,        0.0000001132
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0001808853,     1774.1745482665,        0.0000001009
        1.5000000000,       -1.2000000000,        0.0010837900,        0.0001961729,     2152.5785553621,        0.0000000897
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0002093363,     2561.8116972772,        0.0000000806
        0.9000000000,       -1.0000000000,        0.0017142900,        0.0001445465,     1006.9590004191,        0.0000001391
        1.1000000000,       -1.0000000000,        0.0017142900,        0.0001756127,     1370.8662634503,        0.0000001273
        1.3000000000,       -1.0000000000,        0.0017142900,        0.0001966772,     1726.6220378225,        0.0000001125
        1.5000000000,       -1.0000000000,        0.0017142900,        0.0002114675,     2112.0663882431,        0.0000000992
        1.7000000000,       -1.0000000000,        0.0017142900,        0.0002242414,     2527.2493445541,        0.0000000881
        0.9000000000,       -0.8000000000,        0.0027084900,        0.0001580185,      985.3555283703,        0.0000001556
        1.1000000000,       -0.8000000000,        0.0027084900,        0.0001943667,     1347.8729941809,        0.0000001440
        1.3000000000,       -0.8000000000,        0.0027084900,        0.0002169427,     1709.1010529677,        0.0000001267
        1.5000000000,       -0.8000000000,        0.0027084900,        0.0002309033,     2066.2822314626,        0.0000001112
        1.7000000000,       -0.8000000000,        0.0027084900,        0.0002446369,     2500.3153516173,        0.0000000976
        0.9000000000,       -0.6000000000,        0.0042715700,        0.0001751788,      966.5512193569,        0.0000001776
        1.1000000000,       -0.6000000000,        0.0042715700,        0.0002163399,     1317.9768189922,        0.0000001646
        1.3000000000,       -0.6000000000,        0.0042715700,        0.0002449227,     1695.6358833445,        0.0000001453
        1.5000000000,       -0.6000000000,        0.0042715700,        0.0002598306,     2048.8001152918,        0.0000001265
        1.7000000000,       -0.6000000000,        0.0042715700,        0.0002737702,     2483.8962111908,        0.0000001104
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0001949406,      957.9490992617,        0.0000002007
        1.1000000000,       -0.4000000000,        0.0067176500,        0.0002390228,     1290.5939885996,        0.0000001849
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0002725184,     1680.2210372099,        0.0000001640
        1.5000000000,       -0.4000000000,        0.0067176500,        0.0002890373,     2045.0738576704,        0.0000001422
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0003026007,     2478.3735586287,        0.0000001230
        0.9000000000,       -0.2000000000,        0.0105179300,        0.0002270585,      955.8025394346,        0.0000002352
        1.1000000000,       -0.2000000000,        0.0105179300,        0.0002789396,     1286.3051385132,        0.0000002169
        1.3000000000,       -0.2000000000,        0.0105179300,        0.0003194790,     1674.1061898421,        0.0000001939
        1.5000000000,       -0.2000000000,        0.0105179300,        0.0003405920,     2057.5022276042,        0.0000001673
        1.7000000000,       -0.2000000000,        0.0105179300,        0.0003603558,     2512.3679300861,        0.0000001442
        0.9000000000,        0.0000000000,        0.0163561300,        0.0002630593,      965.6767782855,        0.0000002735
        1.1000000000,        0.0000000000,        0.0163561300,        0.0003184332,     1295.6876652418,        0.0000002490
        1.3000000000,        0.0000000000,        0.0163561300,        0.0003679651,     1696.0246103318,        0.0000002208
        1.5000000000,        0.0000000000,        0.0163561300,        0.0003945835,     2099.0330544068,        0.0000001899
        1.7000000000,        0.0000000000,        0.0163561300,        0.0004219461,     2592.8304229255,        0.0000001637
        0.9000000000,        0.2000000000,        0.0251720400,        0.0003118847,      988.3221766532,        0.0000003177
        1.1000000000,        0.2000000000,        0.0251720400,        0.0003744727,     1321.8152425493,        0.0000002868
        1.3000000000,        0.2000000000,        0.0251720400,        0.0004348719,     1740.7143555013,        0.0000002551
        1.5000000000,        0.2000000000,        0.0251720400,        0.0004702774,     2185.8869630927,        0.0000002174
        1.7000000000,        0.2000000000,        0.0251720400,        0.0005080089,     2744.2658621002,        0.0000001859
        0.9000000000,        0.4000000000,        0.0381443600,        0.0003760707,     1040.6289474768,        0.0000003641
        1.1000000000,        0.4000000000,        0.0381443600,        0.0004466969,     1393.7287050014,        0.0000003261
        1.3000000000,        0.4000000000,        0.0381443600,        0.0005165140,     1853.7847066155,        0.0000002859
        1.5000000000,        0.4000000000,        0.0381443600,        0.0005754449,     2396.8768608766,        0.0000002434
        1.7000000000,        0.4000000000,        0.0381443600,        0.0006317302,     3074.8970939889,        0.0000002067


==> figures/mesa_spread/mesa_Kipp_coeff2.0e+00_values.csv <==
#                  M                 Fe/H                    Z                    r                   R0                  tau
        0.9000000000,       -1.4000000000,        0.0006846800,        0.0001525627,     3503.9551517573,        0.0000000478
        1.1000000000,       -1.4000000000,        0.0006846800,        0.0001805065,     5307.2925226982,        0.0000000373
        1.3000000000,       -1.4000000000,        0.0006846800,        0.0002440481,     5775.9838982686,        0.0000000461
        1.5000000000,       -1.4000000000,        0.0006846800,        0.0002902994,     6361.1670540394,        0.0000000503
        1.7000000000,       -1.4000000000,        0.0006846800,        0.0003318187,     7190.9795461356,        0.0000000489
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0001734435,     3506.9556027345,        0.0000000551
        1.1000000000,       -1.2000000000,        0.0010837900,        0.0002017137,     5427.7298243515,        0.0000000416
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0002674588,     5885.1070169036,        0.0000000503
        1.5000000000,       -1.2000000000,        0.0010837900,        0.0003148957,     7259.9808366618,        0.0000000470
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0003718449,     7012.1470731879,        0.0000000563
        0.9000000000,       -1.0000000000,        0.0017142900,        0.0001733573,     3934.6600519884,        0.0000000501
        1.1000000000,       -1.0000000000,        0.0017142900,        0.0002143444,     6010.2410408656,        0.0000000400
        1.3000000000,       -1.0000000000,        0.0017142900,        0.0002711668,     7306.8556936122,        0.0000000417
        1.5000000000,       -1.0000000000,        0.0017142900,        0.0003422828,     7678.6226462539,        0.0000000485
        1.7000000000,       -1.0000000000,        0.0017142900,        0.0004058155,     7874.4267083225,        0.0000000546
        0.9000000000,       -0.8000000000,        0.0027084900,        0.0001981325,     3975.7872363910,        0.0000000555
        1.1000000000,       -0.8000000000,        0.0027084900,        0.0002462025,     5724.5629300988,        0.0000000481
        1.3000000000,       -0.8000000000,        0.0027084900,        0.0003395985,     6204.6596562743,        0.0000000603
        1.5000000000,       -0.8000000000,        0.0027084900,        0.0003934219,     7674.5383189437,        0.0000000555
        1.7000000000,       -0.8000000000,        0.0027084900,        0.0004516891,     7827.9284725744,        0.0000000625
        0.9000000000,       -0.6000000000,        0.0042715700,        0.0002615671,     3411.9010753990,        0.0000000876
        1.1000000000,       -0.6000000000,        0.0042715700,        0.0003139227,     5103.6983474827,        0.0000000692
        1.3000000000,       -0.6000000000,        0.0042715700,        0.0003682434,     7728.1365526209,        0.0000000533
        1.5000000000,       -0.6000000000,        0.0042715700,        0.0004493979,     8319.9184612353,        0.0000000599
        1.7000000000,       -0.6000000000,        0.0042715700,        0.0005321889,     8283.4459723928,        0.0000000687
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0003086223,     3406.8263659167,        0.0000000977
        1.1000000000,       -0.4000000000,        0.0067176500,        0.0003634133,     5136.3991199159,        0.0000000774
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0004455054,     6779.2870018234,        0.0000000754
        1.5000000000,       -0.4000000000,        0.0067176500,        0.0005270228,     8581.6829566435,        0.0000000678
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0006092525,     9102.9296672223,        0.0000000722
        0.9000000000,       -0.2000000000,        0.0105179300,        0.0003592508,     3516.0406399503,        0.0000001099
        1.1000000000,       -0.2000000000,        0.0105179300,        0.0004492441,     5190.9562148872,        0.0000000993
        1.3000000000,       -0.2000000000,        0.0105179300,        0.0005475711,     6756.1501470190,        0.0000000931
        1.5000000000,       -0.2000000000,        0.0105179300,        0.0006499172,     8315.8385497002,        0.0000000867
        1.7000000000,       -0.2000000000,        0.0105179300,        0.0007539752,     9774.8119782948,        0.0000000839
        0.9000000000,        0.0000000000,        0.0163561300,        0.0004305398,     3147.5214323784,        0.0000001519
        1.1000000000,        0.0000000000,        0.0163561300,        0.0005440905,     5530.7387204118,        0.0000001089
        1.3000000000,        0.0000000000,        0.0163561300,        0.0006410955,     8509.0722026471,        0.0000000850
        1.5000000000,        0.0000000000,        0.0163561300,        0.0007780049,    10197.3045783235,        0.0000000851
        1.7000000000,        0.0000000000,        0.0163561300,        0.0009266760,    10415.4118130633,        0.0000000966
        0.9000000000,        0.2000000000,        0.0251720400,        0.0005335630,     3449.7774139118,        0.0000001663
        1.1000000000,        0.2000000000,        0.0251720400,        0.0006785389,     5396.6224313408,        0.0000001397
        1.3000000000,        0.2000000000,        0.0251720400,        0.0008284847,     7813.5524753357,        0.0000001161
        1.5000000000,        0.2000000000,        0.0251720400,        0.0009840846,     9845.8844225581,        0.0000001132
        1.7000000000,        0.2000000000,        0.0251720400,        0.0011922642,    11059.5685141391,        0.0000001162
        0.9000000000,        0.4000000000,        0.0381443600,        0.0006923332,     3636.6142750888,        0.0000002052
        1.1000000000,        0.4000000000,        0.0381443600,        0.0009171550,     5444.8468048419,        0.0000001852
        1.3000000000,        0.4000000000,        0.0381443600,        0.0010378964,     9498.6394252588,        0.0000001213
        1.5000000000,        0.4000000000,        0.0381443600,        0.0013218600,    10642.4716711023,        0.0000001356
        1.7000000000,        0.4000000000,        0.0381443600,        0.0015632678,    11709.3353984289,        0.0000001408


==> figures/mesa_spread/mesa_Kipp_coeff7.0e+02_values.csv <==
#                  M                 Fe/H                    Z                    r                   R0                  tau
        0.9000000000,       -1.4000000000,        0.0006846800,        0.0006664954,     9053.9609288574,        0.0000000837
        1.1000000000,       -1.4000000000,        0.0006846800,        0.0005554334,     9992.6453102784,        0.0000000592
        1.3000000000,       -1.4000000000,        0.0006846800,        0.0006545043,    12413.0577699103,        0.0000000544
        1.5000000000,       -1.4000000000,        0.0006846800,        0.0007235147,    16165.5466629685,        0.0000000462
        1.7000000000,       -1.4000000000,        0.0006846800,        0.0008078318,    19885.8922671468,        0.0000000398
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0007270163,     8140.3580990928,        0.0000000943
        1.1000000000,       -1.2000000000,        0.0010837900,        0.0006977569,     9871.5266155465,        0.0000000705
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0007537536,    12199.2540722091,        0.0000000622
        1.5000000000,       -1.2000000000,        0.0010837900,        0.0008093185,    16449.2943364905,        0.0000000512
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0010515764,    18947.3981450023,        0.0000000557
        0.9000000000,       -1.0000000000,        0.0017142900,        0.0007790442,     8862.7518596733,        0.0000000884
        1.1000000000,       -1.0000000000,        0.0017142900,        0.0008645035,     9878.8347012305,        0.0000000886
        1.3000000000,       -1.0000000000,        0.0017142900,        0.0008890042,    12156.0542908760,        0.0000000758
        1.5000000000,       -1.0000000000,        0.0017142900,        0.0010789805,    15163.2757460717,        0.0000000693
        1.7000000000,       -1.0000000000,        0.0017142900,        0.0011817179,    19360.1661172266,        0.0000000624
        0.9000000000,       -0.8000000000,        0.0027084900,        0.0009940511,     9484.3308393636,        0.0000001136
        1.1000000000,       -0.8000000000,        0.0027084900,        0.0009644484,     9277.8131570602,        0.0000001052
        1.3000000000,       -0.8000000000,        0.0027084900,        0.0009310401,    11935.5250607560,        0.0000000777
        1.5000000000,       -0.8000000000,        0.0027084900,        0.0011202145,    25179.0211310354,        0.0000000464
        1.7000000000,       -0.8000000000,        0.0027084900,        0.0013060546,    18865.9309603291,        0.0000000692
        0.9000000000,       -0.6000000000,        0.0042715700,        0.0013984885,     7935.0617636379,        0.0000001829
        1.1000000000,       -0.6000000000,        0.0042715700,        0.0010326526,     9894.0878635877,        0.0000001167
        1.3000000000,       -0.6000000000,        0.0042715700,        0.0011832787,    32663.7316462247,        0.0000000383
        1.5000000000,       -0.6000000000,        0.0042715700,        0.0012381878,    27679.9369082565,        0.0000000466
        1.7000000000,       -0.6000000000,        0.0042715700,        0.0010910919,    29611.5489832908,        0.0000000385
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0014254783,     8020.2294814058,        0.0000001724
        1.1000000000,       -0.4000000000,        0.0067176500,        0.0014701976,     9694.3943838184,        0.0000001772
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0012571602,    11597.2217483202,        0.0000001070
        1.5000000000,       -0.4000000000,        0.0067176500,        0.0015984420,    14325.4791969893,        0.0000001080
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0016315729,    19974.0189229219,        0.0000000771
        0.9000000000,       -0.2000000000,        0.0105179300,        0.0018136411,     8241.8434614739,        0.0000002276
        1.1000000000,       -0.2000000000,        0.0105179300,        0.0015591783,     9665.2305384037,        0.0000001769
        1.3000000000,       -0.2000000000,        0.0105179300,        0.0016082356,    11308.5762505255,        0.0000001491
        1.5000000000,       -0.2000000000,        0.0105179300,        0.0017290298,    15394.0478056171,        0.0000001111
        1.7000000000,       -0.2000000000,        0.0105179300,        0.0018659997,    21008.7523575455,        0.0000000907
        0.9000000000,        0.0000000000,        0.0163561300,        0.0025213835,     7674.9433395335,        0.0000003233
        1.1000000000,        0.0000000000,        0.0163561300,        0.0022428841,     8219.0082786336,        0.0000002401
        1.3000000000,        0.0000000000,        0.0163561300,        0.0021020371,    10388.6783284081,        0.0000001775
        1.5000000000,        0.0000000000,        0.0163561300,        0.0022507398,    14896.2108224954,        0.0000001432
        1.7000000000,        0.0000000000,        0.0163561300,        0.0027505961,    20780.2467748045,        0.0000001284
        0.9000000000,        0.2000000000,        0.0251720400,        0.0023645001,     8449.3670014487,        0.0000002889
        1.1000000000,        0.2000000000,        0.0251720400,        0.0022599988,     9403.9097006808,        0.0000002598
        1.3000000000,        0.2000000000,        0.0251720400,        0.0031680292,    10684.7183104494,        0.0000002828
        1.5000000000,        0.2000000000,        0.0251720400,        0.0026655022,    16545.4974836317,        0.0000001613
        1.7000000000,        0.2000000000,        0.0251720400,        0.0031765179,    23657.7138962748,        0.0000001380
        0.9000000000,        0.4000000000,        0.0381443600,        0.0028932362,     8100.2147366982,        0.0000003641
        1.1000000000,        0.4000000000,        0.0381443600,        0.0028932462,     9258.7959566260,        0.0000003199
        1.3000000000,        0.4000000000,        0.0381443600,        0.0031932294,    12735.0522786396,        0.0000002175
        1.5000000000,        0.4000000000,        0.0381443600,        0.0031595087,    19765.4227689021,        0.0000001646
        1.7000000000,        0.4000000000,        0.0381443600,        0.0043446478,    28064.0006107357,        0.0000001478


==> figures/mixing_vs_r/observed_mixing_and_r.csv <==
#                     M                   Fe/H   DeltaCN_corr_APOKASC  DeltaCN_corr_Shetrone              r_brown_1              r_kip_0.1                r_kip_2              r_kip_700             R0_brown_1             R0_kip_0.1               R0_kip_2             R0_kip_700            tau_brown_1            tau_kip_0.1              tau_kip_2            tau_kip_700
          0.9000000000,         -1.4000000000,                   nan,          0.7300000000,          0.0001320378,          0.0001235810,          0.0001525627,          0.0006664954,       3908.4917045522,       1063.2187785606,       3503.9551517573,       9053.9609288574,          0.0000000386,          0.0000001127,          0.0000000478,          0.0000000837
          0.9000000000,         -1.2000000000,                   nan,          0.6700000000,          0.0001576420,          0.0001342177,          0.0001734435,          0.0007270163,       3447.6675122866,       1033.9469441111,       3506.9556027345,       8140.3580990928,          0.0000000505,          0.0000001252,          0.0000000551,          0.0000000943
          0.9000000000,         -1.0000000000,                   nan,          0.4800000000,          0.0001759942,          0.0001445465,          0.0001733573,          0.0007790442,       3837.6881014548,       1006.9590004191,       3934.6600519884,       8862.7518596733,          0.0000000522,          0.0000001391,          0.0000000501,          0.0000000884
          0.9000000000,         -0.8000000000,          0.5200000000,          0.3600000000,          0.0001990423,          0.0001580185,          0.0001981325,          0.0009940511,       3908.6495089348,        985.3555283703,       3975.7872363910,       9484.3308393636,          0.0000000574,          0.0000001556,          0.0000000555,          0.0000001136
          0.9000000000,         -0.6000000000,          0.2900000000,          0.2700000000,          0.0002598263,          0.0001751788,          0.0002615671,          0.0013984885,       3664.6642849763,        966.5512193569,       3411.9010753990,       7935.0617636379,          0.0000000849,          0.0000001776,          0.0000000876,          0.0000001829
          0.9000000000,         -0.4000000000,          0.1600000000,          0.2100000000,          0.0002860170,          0.0001949406,          0.0003086223,          0.0014254783,       3557.1871888672,        957.9490992617,       3406.8263659167,       8020.2294814058,          0.0000000896,          0.0000002007,          0.0000000977,          0.0000001724
          1.1000000000,         -0.4000000000,          0.1300000000,                   nan,          0.0003734347,          0.0002390228,          0.0003634133,          0.0014701976,       5696.8682580975,       1290.5939885996,       5136.3991199159,       9694.3943838184,          0.0000000766,          0.0000001849,          0.0000000774,          0.0000001772
          1.3000000000,         -0.4000000000,          0.0700000000,                   nan,          0.0004475989,          0.0002725184,          0.0004455054,          0.0012571602,       9064.1842304287,       1680.2210372099,       6779.2870018234,      11597.2217483202,          0.0000000565,          0.0000001640,          0.0000000754,          0.0000001070
          1.5000000000,         -0.4000000000,          0.1000000000,                   nan,          0.0005364518,          0.0002890373,          0.0005270228,          0.0015984420,      12625.3014785585,       2045.0738576704,       8581.6829566435,      14325.4791969893,          0.0000000491,          0.0000001422,          0.0000000678,          0.0000001080
          0.9000000000,         -0.2000000000,          0.2000000000,                   nan,          0.0003737048,          0.0002270585,          0.0003592508,          0.0018136411,       3624.6106106278,        955.8025394346,       3516.0406399503,       8241.8434614739,          0.0000001106,          0.0000002352,          0.0000001099,          0.0000002276
          1.1000000000,         -0.2000000000,          0.1100000000,                   nan,          0.0004785007,          0.0002789396,          0.0004492441,          0.0015591783,       5402.8710201718,       1286.3051385132,       5190.9562148872,       9665.2305384037,          0.0000001017,          0.0000002169,          0.0000000993,          0.0000001769
          1.3000000000,         -0.2000000000,          0.0900000000,                   nan,          0.0005900146,          0.0003194790,          0.0005475711,          0.0016082356,       7834.1063419530,       1674.1061898421,       6756.1501470190,      11308.5762505255,          0.0000000881,          0.0000001939,          0.0000000931,          0.0000001491
          1.5000000000,         -0.2000000000,          0.1000000000,                   nan,          0.0006937769,          0.0003405920,          0.0006499172,          0.0017290298,      13218.5152712740,       2057.5022276042,       8315.8385497002,      15394.0478056171,          0.0000000578,          0.0000001673,          0.0000000867,          0.0000001111
          1.1000000000,          0.0000000000,          0.1400000000,                   nan,          0.0005893257,          0.0003184332,          0.0005440905,          0.0022428841,       5775.0304430468,       1295.6876652418,       5530.7387204118,       8219.0082786336,          0.0000001119,          0.0000002490,          0.0000001089,          0.0000002401
          1.3000000000,          0.0000000000,          0.0500000000,                   nan,          0.0007222552,          0.0003679651,          0.0006410955,          0.0021020371,       9576.9791938586,       1696.0246103318,       8509.0722026471,      10388.6783284081,          0.0000000875,          0.0000002208,          0.0000000850,          0.0000001775
          1.5000000000,          0.0000000000,          0.0900000000,                   nan,          0.0008462641,          0.0003945835,          0.0007780049,          0.0022507398,      13230.1755779120,       2099.0330544068,      10197.3045783235,      14896.2108224954,          0.0000000772,          0.0000001899,          0.0000000851,          0.0000001432
          1.7000000000,          0.0000000000,          0.0200000000,                   nan,          0.0010725260,          0.0004219461,          0.0009266760,          0.0027505961,      18103.6397384572,       2592.8304229255,      10415.4118130633,      20780.2467748045,          0.0000000676,          0.0000001637,          0.0000000966,          0.0000001284
          1.1000000000,          0.2000000000,          0.1200000000,                   nan,          0.0007170053,          0.0003744727,          0.0006785389,          0.0022599988,       5716.1269333705,       1321.8152425493,       5396.6224313408,       9403.9097006808,          0.0000001397,          0.0000002868,          0.0000001397,          0.0000002598
          1.3000000000,          0.2000000000,          0.0000000000,                   nan,          0.0009387001,          0.0004348719,          0.0008284847,          0.0031680292,       9458.9915786614,       1740.7143555013,       7813.5524753357,      10684.7183104494,          0.0000001110,          0.0000002551,          0.0000001161,          0.0000002828
          1.5000000000,          0.2000000000,          0.0100000000,                   nan,          0.0011209547,          0.0004702774,          0.0009840846,          0.0026655022,      15604.2095131623,       2185.8869630927,       9845.8844225581,      16545.4974836317,          0.0000000810,          0.0000002174,          0.0000001132,          0.0000001613
          1.7000000000,          0.2000000000,          0.0000000000,                   nan,          0.0014212034,          0.0005080089,          0.0011922642,          0.0031765179,      21070.2106882291,       2744.2658621002,      11059.5685141391,      23657.7138962748,          0.0000000765,          0.0000001859,          0.0000001162,          0.0000001380
          1.1000000000,          0.4000000000,          0.0400000000,                   nan,          0.0010024105,          0.0004466969,          0.0009171550,          0.0028932462,       6525.7990456073,       1393.7287050014,       5444.8468048419,       9258.7959566260,          0.0000001698,          0.0000003261,          0.0000001852,          0.0000003199
          1.3000000000,          0.4000000000,          0.0100000000,                   nan,          0.0012373205,          0.0005165140,          0.0010378964,          0.0031932294,      10045.3769722124,       1853.7847066155,       9498.6394252588,      12735.0522786396,          0.0000001426,          0.0000002859,          0.0000001213,          0.0000002175


==> figures/mixing_vs_r/scratchtableforEvan_figD.txt <==
make table:							
							
M	Fe/H	corrected DeltaCN (APOKASC)	corrected Delta CN Shetrone	r_brown_1	r_kip_.1	r_kip_2	r_kip_700
							
0.9	-1.4	nan	0.73	0.00006	0.00013	0.00006	0.00013
0.9	-1.2	nan	0.67	0.00006	0.00013	0.00006	0.00013
0.9	-1	 nan	0.48	0.00008	0.00015	0.00008	0.00017
0.9	-0.8	0.52	0.36	0.00010	0.00016	0.00009	0.00022
0.9	-0.6	0.29	0.27	0.00012	0.00018	0.00012	0.0003
0.9	-0.4	0.16	0.21	0.00015	0.0002	0.00015	0.00038
1.1	-0.4	0.13	nan	0.00020	0.00024	0.00020	0.00031
1.3	-0.4	0.07	nan	0.00029	0.00027	0.00037	0.00029
1.5	-0.4	0.10	nan	0.00044	0.00029	0.00051	0.00029
0.9	-0.2	0.20	nan	0.00020	0.00023	0.00019	0.00053
1.1	-0.2	0.11	nan	0.00027	0.00028	0.00026	0.00043
1.3	-0.2	0.09	nan	0.00037	0.00032	0.00044	0.0004
1.5	-0.2	0.10	nan	0.00055	0.00034	0.00062	0.0004
1.1	0	0.14	nan	0.00034	0.00032	0.00033	0.00055
1.3	0	0.05	nan	0.00047	0.00037	0.00054	0.00053
1.5	0	0.09	nan	0.00068	0.0004	0.00076	0.00053
1.7	0	0.02	nan	0.00100	0.00042	0.00093	0.00057
1.1	0.2	0.12	nan	0.00044	0.00038	0.00043	0.00072
1.3	0.2	0.00	nan	0.00062	0.00044	0.00068	0.0007
1.5	0.2	0.01	nan	0.00091	0.00047	0.00098	0.00074
1.7	0.2	0.00	nan	0.00136	0.00051	0.00119	0.00082
1.1	0.4	0.04	nan	0.00059	0.00045	0.00058	0.00093
1.3	0.4	0.01	nan	0.00086	0.00052	0.00092	0.00094



==> figures/observations/fig5-CRGBlogggt28.dat <==
EMPSeisMscale  CorFeH14z  CN14
     0.900000     -1.40000      0     -0.1      0
     0.900000     -1.20000    0.0472901      1.00000           1
     0.900000     -1.00000  -0.00813246    -0.100000           1
     0.900000    -0.800000     0.345091      1.00000           3
     0.900000    -0.600000    0.0605260     0.555556           9
     0.900000    -0.400000   -0.0708890     0.206897          29
     0.900000    -0.200000    -0.100076    0.0588235          17
     0.900000      0.00000      0     -0.1      0
     0.900000     0.200000      0     -0.1      0
     0.900000     0.400000      0     -0.1      0
      1.10000     -1.40000      0     -0.1      0
      1.10000     -1.20000      0     -0.1      0
      1.10000     -1.00000      0     -0.1      0
      1.10000    -0.800000      0     -0.1      0
      1.10000    -0.600000    -0.468160    -0.100000           1
      1.10000    -0.400000    -0.216654    0.0606061          33
      1.10000    -0.200000    -0.265642    0.0103093          97
      1.10000      0.00000    -0.285913    -0.100000         132
      1.10000     0.200000    -0.323312    -0.100000         104
      1.10000     0.400000    -0.394953    -0.100000          40
      1.30000     -1.40000      0     -0.1      0
      1.30000     -1.20000      0     -0.1      0
      1.30000     -1.00000      0     -0.1      0
      1.30000    -0.800000      0     -0.1      0
      1.30000    -0.600000      0     -0.1      0
      1.30000    -0.400000    -0.424840    0.0714286          14
      1.30000    -0.200000    -0.407190    -0.100000          94
      1.30000      0.00000    -0.457049    -0.100000         125
      1.30000     0.200000    -0.481143    -0.100000         154
      1.30000     0.400000    -0.468493    -0.100000          57
      1.50000     -1.40000      0     -0.1      0
      1.50000     -1.20000      0     -0.1      0
      1.50000     -1.00000      0     -0.1      0
      1.50000    -0.800000      0     -0.1      0
      1.50000    -0.600000   -0.0393190    -0.100000           1
      1.50000    -0.400000    -0.345104     0.250000           4
      1.50000    -0.200000    -0.429020    -0.100000          37
      1.50000      0.00000    -0.497330    -0.100000         105
      1.50000     0.200000    -0.555950    -0.100000          56
      1.50000     0.400000    -0.632270    -0.100000          16
      1.70000     -1.40000      0     -0.1      0
      1.70000     -1.20000      0     -0.1      0
      1.70000     -1.00000      0     -0.1      0
      1.70000    -0.800000      0     -0.1      0
      1.70000    -0.600000    -0.848050    -0.100000           1
      1.70000    -0.400000    -0.558290    -0.100000           1
      1.70000    -0.200000    -0.384710    -0.100000           9
      1.70000      0.00000    -0.490660    -0.100000          25
      1.70000     0.200000    -0.603920    -0.100000          24
      1.70000     0.400000    -0.713290    -0.100000           4
      1.90000     -1.40000      0     -0.1      0
      1.90000     -1.20000      0     -0.1      0
      1.90000     -1.00000      0     -0.1      0
      1.90000    -0.800000      0     -0.1      0
      1.90000    -0.600000      0     -0.1      0
      1.90000    -0.400000      0     -0.1      0
      1.90000    -0.200000    -0.529000    -0.100000           3
      1.90000      0.00000    -0.485720    -0.100000           2
      1.90000     0.200000      0     -0.1      0
      1.90000     0.400000      0     -0.1      0
      2.10000     -1.40000      0     -0.1      0
      2.10000     -1.20000      0     -0.1      0
      2.10000     -1.00000      0     -0.1      0
      2.10000    -0.800000      0     -0.1      0
      2.10000    -0.600000      0     -0.1      0
      2.10000    -0.400000      0     -0.1      0
      2.10000    -0.200000      0     -0.1      0
      2.10000      0.00000    -0.575830    -0.100000           5
      2.10000     0.200000    -0.505880    -0.100000           2
      2.10000     0.400000      0     -0.1      0
      2.30000     -1.40000      0     -0.1      0
      2.30000     -1.20000      0     -0.1      0
      2.30000     -1.00000      0     -0.1      0
      2.30000    -0.800000      0     -0.1      0
      2.30000    -0.600000      0     -0.1      0
      2.30000    -0.400000      0     -0.1      0
      2.30000    -0.200000      0     -0.1      0
      2.30000      0.00000    -0.819560    -0.100000           1
      2.30000     0.200000    -0.663840    -0.100000           2
      2.30000     0.400000      0     -0.1      0
      2.50000     -1.40000      0     -0.1      0
      2.50000     -1.20000      0     -0.1      0
      2.50000     -1.00000      0     -0.1      0
      2.50000    -0.800000      0     -0.1      0
      2.50000    -0.600000      0     -0.1      0
      2.50000    -0.400000      0     -0.1      0
      2.50000    -0.200000    -0.542140    -0.100000           1
      2.50000      0.00000      0     -0.1      0
      2.50000     0.200000    -0.561030    -0.100000           1
      2.50000     0.400000      0     -0.1      0
      2.70000     -1.40000      0     -0.1      0
      2.70000     -1.20000      0     -0.1      0
      2.70000     -1.00000      0     -0.1      0
      2.70000    -0.800000      0     -0.1      0
      2.70000    -0.600000      0     -0.1      0
      2.70000    -0.400000      0     -0.1      0
      2.70000    -0.200000      0     -0.1      0
      2.70000      0.00000    -0.759980    -0.100000           1
      2.70000     0.200000      0     -0.1      0
      2.70000     0.400000      0     -0.1      0


==> figures/observations/fig5-CRGBlogglt23gt10.dat <==
EMPSeisMscale  CorFeH14z  CN14
     0.900000     -1.40000    -0.311580    -0.100000           2
     0.900000     -1.20000      0     -0.1      0
     0.900000     -1.00000    -0.117482     0.250000           4
     0.900000    -0.800000   -0.0272630    -0.100000           4
     0.900000    -0.600000   -0.0811040     0.105263          19
     0.900000    -0.400000   -0.0858300    0.0909091          44
     0.900000    -0.200000    -0.155638    -0.100000          55
     0.900000      0.00000    -0.180663    -0.100000          27
     0.900000     0.200000    -0.289556    -0.100000          11
     0.900000     0.400000    -0.262363    -0.100000           8
      1.10000     -1.40000    -0.461620    -0.100000           1
      1.10000     -1.20000      0     -0.1      0
      1.10000     -1.00000      0     -0.1      0
      1.10000    -0.800000    -0.163093    -0.100000           2
      1.10000    -0.600000   -0.0981940     0.200000           5
      1.10000    -0.400000    -0.199008    -0.100000          46
      1.10000    -0.200000    -0.229122    -0.100000          62
      1.10000      0.00000    -0.282742    0.0169492          59
      1.10000     0.200000    -0.302161    -0.100000          33
      1.10000     0.400000    -0.284733    -0.100000          17
      1.30000     -1.40000    -0.150023    -0.100000           1
      1.30000     -1.20000      0     -0.1      0
      1.30000     -1.00000      0     -0.1      0
      1.30000    -0.800000      0     -0.1      0
      1.30000    -0.600000    -0.349051    -0.100000           2
      1.30000    -0.400000    -0.346111    -0.100000           9
      1.30000    -0.200000    -0.348846    0.0277778          36
      1.30000      0.00000    -0.357740    -0.100000          46
      1.30000     0.200000    -0.335575    -0.100000          25
      1.30000     0.400000    -0.334508    -0.100000           4
      1.50000     -1.40000      0     -0.1      0
      1.50000     -1.20000      0     -0.1      0
      1.50000     -1.00000      0     -0.1      0
      1.50000    -0.800000      0     -0.1      0
      1.50000    -0.600000      0     -0.1      0
      1.50000    -0.400000    -0.296393    -0.100000           4
      1.50000    -0.200000    -0.387701    -0.100000          10
      1.50000      0.00000    -0.445570    -0.100000          14
      1.50000     0.200000    -0.419027    -0.100000          15
      1.50000     0.400000    -0.473372    -0.100000           2
      1.70000     -1.40000      0     -0.1      0
      1.70000     -1.20000      0     -0.1      0
      1.70000     -1.00000      0     -0.1      0
      1.70000    -0.800000      0     -0.1      0
      1.70000    -0.600000    -0.275557    -0.100000           1
      1.70000    -0.400000    -0.456211    -0.100000           2
      1.70000    -0.200000    -0.413631    -0.100000           2
      1.70000      0.00000    -0.362083    -0.100000           6
      1.70000     0.200000    -0.463200    -0.100000           3
      1.70000     0.400000    -0.232770    -0.100000           2
      1.90000     -1.40000      0     -0.1      0
      1.90000     -1.20000      0     -0.1      0
      1.90000     -1.00000      0     -0.1      0
      1.90000    -0.800000    -0.304489    -0.100000           1
      1.90000    -0.600000      0     -0.1      0
      1.90000    -0.400000    -0.408428    -0.100000           1
      1.90000    -0.200000    -0.429890    -0.100000           1
      1.90000      0.00000    -0.498160    -0.100000           4
      1.90000     0.200000    -0.439557    -0.100000           1
      1.90000     0.400000    -0.371425    -0.100000           1
      2.10000     -1.40000      0     -0.1      0
      2.10000     -1.20000      0     -0.1      0
      2.10000     -1.00000      0     -0.1      0
      2.10000    -0.800000      0     -0.1      0
      2.10000    -0.600000      0     -0.1      0
      2.10000    -0.400000      0     -0.1      0
      2.10000    -0.200000      0     -0.1      0
      2.10000      0.00000    -0.234634    -0.100000           2
      2.10000     0.200000    -0.237565    -0.100000           1
      2.10000     0.400000    -0.314381    -0.100000           1
      2.30000     -1.40000      0     -0.1      0
      2.30000     -1.20000      0     -0.1      0
      2.30000     -1.00000      0     -0.1      0
      2.30000    -0.800000      0     -0.1      0
      2.30000    -0.600000      0     -0.1      0
      2.30000    -0.400000      0     -0.1      0
      2.30000    -0.200000      0     -0.1      0
      2.30000      0.00000      0     -0.1      0
      2.30000     0.200000    -0.230822    -0.100000           1
      2.30000     0.400000      0     -0.1      0
      2.50000     -1.40000      0     -0.1      0
      2.50000     -1.20000      0     -0.1      0
      2.50000     -1.00000      0     -0.1      0
      2.50000    -0.800000      0     -0.1      0
      2.50000    -0.600000      0     -0.1      0
      2.50000    -0.400000      0     -0.1      0
      2.50000    -0.200000      0     -0.1      0
      2.50000      0.00000    -0.566840    -0.100000           1
      2.50000     0.200000      0     -0.1      0
      2.50000     0.400000      0     -0.1      0
      2.70000     -1.40000      0     -0.1      0
      2.70000     -1.20000      0     -0.1      0
      2.70000     -1.00000      0     -0.1      0
      2.70000    -0.800000      0     -0.1      0
      2.70000    -0.600000      0     -0.1      0
      2.70000    -0.400000      0     -0.1      0
      2.70000    -0.200000      0     -0.1      0
      2.70000      0.00000      0     -0.1      0
      2.70000     0.200000      0     -0.1      0
      2.70000     0.400000      0     -0.1      0


==> figures/resolution_test/convergence_Z0.0280_M1.70.csv <==
#                  M                 Fe/H                    Z                    r                   R0                  tau                 mesh                 time
          1.70000000,          0.25000000,          0.02800000,          0.00262508,      14732.45791499,      14732.45791499,          0.25000000,          0.50000000
          1.70000000,          0.25000000,          0.02800000,          0.00177828,      13557.85037712,      13557.85037712,          0.50000000,          0.02500000
          1.70000000,          0.25000000,          0.02800000,          0.00151969,      75704.32522885,      75704.32522885,          1.00000000,          0.25000000
          1.70000000,          0.25000000,          0.02800000,          0.00139653,      15864.45695288,      15864.45695288,          0.25000000,          0.05000000
          1.70000000,          0.25000000,          0.02800000,          0.00278498,      15541.72177559,      15541.72177559,          0.50000000,          1.00000000
          1.70000000,          0.25000000,          0.02800000,          0.02065840,     195802.47328371,     195802.47328371,          0.50000000,          0.01000000
          1.70000000,          0.25000000,          0.02800000,          0.37806008,    2066107.05579805,    2066107.05579805,          0.05000000,          0.10000000
          1.70000000,          0.25000000,          0.02800000,          0.00139149,      15971.76831179,      15971.76831179,          0.50000000,          0.05000000
          1.70000000,          0.25000000,          0.02800000,          0.00276683,      15585.50026903,      15585.50026903,          0.25000000,          1.00000000
          1.70000000,          0.25000000,          0.02800000,          0.00256826,      14482.00330002,      14482.00330002,          0.50000000,          0.50000000
          1.70000000,          0.25000000,          0.02800000,         15.72124724,   89799331.03033583,   89799331.03033583,          0.01000000,          1.00000000
          1.70000000,          0.25000000,          0.02800000,          0.00644851,      54243.75744173,      54243.75744173,          1.00000000,          0.01000000
          1.70000000,          0.25000000,          0.02800000,          0.00137167,      16281.70228886,      16281.70228886,          1.00000000,          0.05000000
          1.70000000,          0.25000000,          0.02800000,          0.00146883,      53200.97561637,      53200.97561637,          1.00000000,          0.50000000
          1.70000000,          0.25000000,          0.02800000,          0.00288041,      14900.18304422,      14900.18304422,          0.25000000,          0.25000000
          1.70000000,          0.25000000,          0.02800000,          0.00309330,      14321.48749260,      14321.48749260,          0.10000000,          0.10000000
          1.70000000,          0.25000000,          0.02800000,          2.77793367,   19096573.86247062,   19096573.86247062,          0.02500000,          0.50000000
          1.70000000,          0.25000000,          0.02800000,          0.00175012,      13321.43058737,      13321.43058737,          1.00000000,          0.02500000
          1.70000000,          0.25000000,          0.02800000,          0.00157316,      60234.93144900,      60234.93144900,          0.50000000,          0.25000000
          1.70000000,          0.25000000,          0.02800000,          0.00284198,      15887.88646776,      15887.88646776,          0.02500000,          1.00000000
          1.70000000,          0.25000000,          0.02800000,          0.00269089,      15249.00055576,      15249.00055576,          1.00000000,          1.00000000
          1.70000000,          0.25000000,          0.02800000,          0.00282686,      15939.82225336,      15939.82225336,          0.05000000,          1.00000000
          1.70000000,          0.25000000,          0.02800000,          0.00392042,      20830.41661751,      20830.41661751,          0.10000000,          0.25000000
          1.70000000,          0.25000000,          0.02800000,          0.00153583,      30692.33665312,      30692.33665312,          0.25000000,          0.10000000
          1.70000000,          0.25000000,          0.02800000,          1.33070306,    8626992.55709675,    8626992.55709675,          0.05000000,          0.50000000
          1.70000000,          0.25000000,          0.02800000,          0.00151270,      31166.97046545,      31166.97046545,          0.50000000,          0.10000000
          1.70000000,          0.25000000,          0.02800000,          0.00143208,      17781.30476342,      17781.30476342,          0.10000000,          0.05000000
          1.70000000,          0.25000000,          0.02800000,          0.00147165,      31821.35063604,      31821.35063604,          1.00000000,          0.10000000
          1.70000000,          0.25000000,          0.02800000,          0.00257915,      14791.30178566,      14791.30178566,          0.10000000,          0.50000000
          1.70000000,          0.25000000,          0.02800000,          0.00125260,      12418.98946070,      12418.98946070,          0.10000000,          0.02500000
          1.70000000,          0.25000000,          0.02800000,          0.94271812,    5503252.23249104,    5503252.23249104,          0.05000000,          0.25000000
          1.70000000,          0.25000000,          0.02800000,          0.00281809,      15803.30079498,      15803.30079498,          0.10000000,          1.00000000


==> figures/resolution_test/mesa_FeH-0.4_Mv0.9_values.csv <==
#                  M                 Fe/H                    Z                    r                   R0                  tau           mesh_coeff           time_coeff
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0009836823,     3656.5717378134,        0.0000002552,        0.1000000000,        0.1000000000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0009476112,     3896.6943191783,        0.0000002376,        0.1000000000,        0.1778280000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0008818821,     4117.2201646194,        0.0000002083,        0.1000000000,        0.3162280000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0006633191,     3619.3174694562,        0.0000001747,        0.1000000000,        0.5623410000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0005070569,     3450.5621699133,        0.0000001401,        0.1000000000,        1.0000000000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0003967952,     3269.4342990047,        0.0000001780,        0.1778280000,        0.1000000000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0009281313,     3945.9670606074,        0.0000002364,        0.1778280000,        0.1778280000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0008402713,     3801.1572032248,        0.0000002103,        0.1778280000,        0.3162280000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0006746122,     3615.0127566621,        0.0000001764,        0.1778280000,        0.5623410000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0005047062,     3428.2044284909,        0.0000001399,        0.1778280000,        1.0000000000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0002952827,     3652.6770378245,        0.0000000899,        0.3162280000,        0.1000000000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0003057585,     3617.0425839702,        0.0000000900,        0.3162280000,        0.1778280000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0008352353,     3761.3247110325,        0.0000002101,        0.3162280000,        0.3162280000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0006667332,     3594.9225746208,        0.0000001757,        0.3162280000,        0.5623410000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0004962105,     3399.4285544564,        0.0000001394,        0.3162280000,        1.0000000000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0002783109,     3608.1353126387,        0.0000000863,        0.5623410000,        0.1000000000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0002859290,     3630.4671683310,        0.0000000851,        0.5623410000,        0.1778280000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0002274781,     3590.5235553428,        0.0000000684,        0.5623410000,        0.3162280000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0006541629,     3561.1633936046,        0.0000001745,        0.5623410000,        0.5623410000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0004932749,     3396.8973340766,        0.0000001412,        0.5623410000,        1.0000000000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0003096278,     3489.3641240934,        0.0000001017,        1.0000000000,        0.1000000000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0002999413,     3588.1936141933,        0.0000000903,        1.0000000000,        0.1778280000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0002604668,     3567.6365366074,        0.0000000778,        1.0000000000,        0.3162280000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0001986951,     3582.7275702153,        0.0000000622,        1.0000000000,        0.5623410000
        0.9000000000,       -0.4000000000,        0.0067176500,        0.0004791818,     3318.5321990448,        0.0000001387,        1.0000000000,        1.0000000000


==> figures/resolution_test/mesa_FeH-0.4_Mv1.3_values.csv <==
#                  M                 Fe/H                    Z                    r                   R0                  tau           mesh_coeff           time_coeff
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0013077569,     7115.6782362403,        0.0000001851,        0.1000000000,        0.1000000000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0012369628,     7015.3913215455,        0.0000001756,        0.1000000000,        0.1778280000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0011361622,     6883.9841432733,        0.0000001591,        0.1000000000,        0.3162280000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0009681352,     6664.6720399139,        0.0000001383,        0.1000000000,        0.5623410000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0007593632,     6445.7846255015,        0.0000001136,        0.1000000000,        1.0000000000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0012224937,     7036.7236260889,        0.0000001745,        0.1778280000,        0.1778280000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0011320946,     6848.0773533282,        0.0000001596,        0.1778280000,        0.3162280000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0009572837,     6646.8516018036,        0.0000001386,        0.1778280000,        0.5623410000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0007591387,     6403.3595661339,        0.0000001136,        0.1778280000,        1.0000000000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0004389741,     9138.6912697117,        0.0000000526,        0.3162280000,        0.1000000000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0004581478,     9335.5975277547,        0.0000000541,        0.3162280000,        0.1778280000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0011143776,     6807.6701774634,        0.0000001583,        0.3162280000,        0.3162280000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0009518783,     6594.9754992798,        0.0000001382,        0.3162280000,        0.5623410000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0007435434,     6341.0033606861,        0.0000001130,        0.3162280000,        1.0000000000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0004657358,     8212.9079587969,        0.0000000606,        0.5623410000,        0.1000000000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0004348960,     9440.3056255161,        0.0000000527,        0.5623410000,        0.1778280000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0004215915,     8801.2253732190,        0.0000000515,        0.5623410000,        0.3162280000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0009305331,     6525.6187471314,        0.0000001368,        0.5623410000,        0.5623410000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0007306718,     6294.3095667797,        0.0000001126,        0.5623410000,        1.0000000000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0004707192,     7790.0617371652,        0.0000000708,        1.0000000000,        0.1000000000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0004536873,     8884.7749396324,        0.0000000561,        1.0000000000,        0.1778280000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0004236442,     8797.4469681267,        0.0000000531,        1.0000000000,        0.3162280000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0003636172,     8715.3523634698,        0.0000000459,        1.0000000000,        0.5623410000
        1.3000000000,       -0.4000000000,        0.0067176500,        0.0006968607,     6131.9306889359,        0.0000001095,        1.0000000000,        1.0000000000


==> figures/resolution_test/mesa_FeH-0.4_Mv1.7_values.csv <==
#                  M                 Fe/H                    Z                    r                   R0                  tau           mesh_coeff           time_coeff
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0014612919,    10713.5520628290,        0.0000001360,        0.1000000000,        0.1000000000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0014131028,    10829.0749367370,        0.0000001302,        0.1000000000,        0.1778280000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0013319279,    10662.8852329746,        0.0000001213,        0.1000000000,        0.3162280000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0011901099,    10501.3508917701,        0.0000001090,        0.1000000000,        0.5623410000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0010176317,    10423.5450270611,        0.0000000935,        0.1000000000,        1.0000000000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0013992890,    10774.5444613353,        0.0000001298,        0.1778280000,        0.1778280000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0013331453,    10636.9560736407,        0.0000001213,        0.1778280000,        0.3162280000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0011835323,    10447.9554109571,        0.0000001086,        0.1778280000,        0.5623410000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0010052120,    10364.5843294070,        0.0000000933,        0.1778280000,        1.0000000000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0006492986,    15906.8170942476,        0.0000000480,        0.3162280000,        0.1000000000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0006594376,    16213.2114017023,        0.0000000461,        0.3162280000,        0.1778280000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0013139998,    10540.1666514166,        0.0000001204,        0.3162280000,        0.3162280000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0011780978,    10414.4153036975,        0.0000001090,        0.3162280000,        0.5623410000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0009787713,    10161.6499040275,        0.0000000929,        0.3162280000,        1.0000000000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0006696610,    12389.3600914841,        0.0000000626,        0.5623410000,        0.1000000000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0006351862,    16770.0150404550,        0.0000000433,        0.5623410000,        0.1778280000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0005819719,    16723.5261659216,        0.0000000397,        0.5623410000,        0.3162280000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0011423618,    10303.6117422183,        0.0000001071,        0.5623410000,        0.5623410000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0009657479,    10172.7300596952,        0.0000000924,        0.5623410000,        1.0000000000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0006542193,    14679.6075093541,        0.0000000500,        1.0000000000,        0.1000000000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0006371358,    16677.9377060843,        0.0000000439,        1.0000000000,        0.1778280000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0005936415,    15867.8341262414,        0.0000000423,        1.0000000000,        0.3162280000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0005204860,    15613.8675388922,        0.0000000383,        1.0000000000,        0.5623410000
        1.7000000000,       -0.4000000000,        0.0067176500,        0.0009172293,     9891.9462121422,        0.0000000901,        1.0000000000,        1.0000000000


==> figures/resolution_test/mesa_FeH-1.2_Mv0.9_values.csv <==
#                  M                 Fe/H                    Z                    r                   R0                  tau           mesh_coeff           time_coeff
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0005574427,     3513.7294829558,        0.0000001527,        0.1000000000,        0.1000000000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0005584069,     3772.5212498016,        0.0000001453,        0.1000000000,        0.1778280000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0005242776,     3690.4361211746,        0.0000001325,        0.1000000000,        0.3162280000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0004445945,     3557.8502642708,        0.0000001160,        0.1000000000,        0.5623410000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0004286980,     3605.4822981608,        0.0000001105,        0.1000000000,        1.0000000000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0002910712,     3216.7754326956,        0.0000001179,        0.1778280000,        0.1000000000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0005538784,     3758.0554062565,        0.0000001449,        0.1778280000,        0.1778280000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0005201166,     3681.1871314256,        0.0000001324,        0.1778280000,        0.3162280000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0004399507,     3549.9712721241,        0.0000001157,        0.1778280000,        0.5623410000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0004223450,     3594.6455967737,        0.0000001106,        0.1778280000,        1.0000000000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0001528487,     3695.6374411605,        0.0000000470,        0.3162280000,        0.1000000000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0001384082,     4161.1267758616,        0.0000000370,        0.3162280000,        0.1778280000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0005157773,     3653.0394646783,        0.0000001319,        0.3162280000,        0.3162280000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0004368865,     3536.0721954111,        0.0000001156,        0.3162280000,        0.5623410000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0004206131,     3565.5407125619,        0.0000001102,        0.3162280000,        1.0000000000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0001570476,     3687.1941853876,        0.0000000496,        0.5623410000,        0.1000000000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0001442888,     4073.1888880296,        0.0000000396,        0.5623410000,        0.1778280000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0001415426,     3758.5139387009,        0.0000000415,        0.5623410000,        0.3162280000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0004219346,     3473.8085819996,        0.0000001137,        0.5623410000,        0.5623410000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0004186734,     3558.9761640280,        0.0000001104,        0.5623410000,        1.0000000000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0001582744,     3416.3995898872,        0.0000000583,        1.0000000000,        0.1000000000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0001678543,     3559.6828226392,        0.0000000513,        1.0000000000,        0.1778280000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0001539762,     3623.4992816055,        0.0000000462,        1.0000000000,        0.3162280000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0001374466,     3557.5847981523,        0.0000000418,        1.0000000000,        0.5623410000
        0.9000000000,       -1.2000000000,        0.0010837900,        0.0004047902,     3490.3741853068,        0.0000001096,        1.0000000000,        1.0000000000


==> figures/resolution_test/mesa_FeH-1.2_Mv1.3_values.csv <==
#                  M                 Fe/H                    Z                    r                   R0                  tau           mesh_coeff           time_coeff
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0007669323,     6425.1966651890,        0.0000001172,        0.1000000000,        0.1000000000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0007306152,     6367.2744813789,        0.0000001132,        0.1000000000,        0.1778280000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0006805310,     6218.3972097323,        0.0000001051,        0.1000000000,        0.3162280000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0005990373,     5989.9875807475,        0.0000000942,        0.1000000000,        0.5623410000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0005458446,     5927.0817482395,        0.0000000871,        0.1000000000,        1.0000000000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0003861661,     5528.4177633457,        0.0000000984,        0.1778280000,        0.1000000000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0007232365,     6338.9438858747,        0.0000001128,        0.1778280000,        0.1778280000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0006782932,     6203.1556829624,        0.0000001049,        0.1778280000,        0.3162280000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0005920891,     5964.2492712980,        0.0000000939,        0.1778280000,        0.5623410000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0005407782,     5909.1573788684,        0.0000000868,        0.1778280000,        1.0000000000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0002424762,     8405.6860070293,        0.0000000334,        0.3162280000,        0.1000000000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0002236540,     9587.4948192153,        0.0000000271,        0.3162280000,        0.1778280000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0006711601,     6163.1758878503,        0.0000001044,        0.3162280000,        0.3162280000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0005886063,     5951.2973693740,        0.0000000940,        0.3162280000,        0.5623410000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0005375949,     5872.3689498904,        0.0000000870,        0.3162280000,        1.0000000000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0002490112,     7949.5468699071,        0.0000000352,        0.5623410000,        0.1000000000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0002326042,     9169.0711064457,        0.0000000289,        0.5623410000,        0.1778280000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0002195941,     8573.7490681371,        0.0000000287,        0.5623410000,        0.3162280000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0005737039,     5874.0332466170,        0.0000000927,        0.5623410000,        0.5623410000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0005356727,     5840.9826422110,        0.0000000872,        0.5623410000,        1.0000000000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0002542285,     7896.6802187656,        0.0000000364,        1.0000000000,        0.1000000000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0002495623,     8324.2147705064,        0.0000000336,        1.0000000000,        0.1778280000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0002183072,     8396.0210132789,        0.0000000307,        1.0000000000,        0.3162280000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0002087062,     7973.4908595582,        0.0000000296,        1.0000000000,        0.5623410000
        1.3000000000,       -1.2000000000,        0.0010837900,        0.0005191682,     5754.8150471833,        0.0000000869,        1.0000000000,        1.0000000000


==> figures/resolution_test/mesa_FeH-1.2_Mv1.7_values.csv <==
#                  M                 Fe/H                    Z                    r                   R0                  tau           mesh_coeff           time_coeff
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0008425141,     9045.7214499572,        0.0000000917,        0.1000000000,        0.1000000000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0008106997,     8972.4005349465,        0.0000000894,        0.1000000000,        0.1778280000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0007667916,     8780.1721098553,        0.0000000844,        0.1000000000,        0.3162280000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0006883409,     8493.5958175469,        0.0000000775,        0.1000000000,        0.5623410000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0006311289,     8434.0864539103,        0.0000000721,        0.1000000000,        1.0000000000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0008055155,     8930.4077033835,        0.0000000891,        0.1778280000,        0.1778280000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0007648656,     8753.5117294465,        0.0000000843,        0.1778280000,        0.3162280000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0006877806,     8467.5511548213,        0.0000000774,        0.1778280000,        0.5623410000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0006238936,     8361.6399049817,        0.0000000718,        0.1778280000,        1.0000000000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0003674489,    11427.6539783929,        0.0000000367,        0.3162280000,        0.1000000000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0003517280,    14223.1996446443,        0.0000000285,        0.3162280000,        0.1778280000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0007558592,     8709.8822407022,        0.0000000839,        0.3162280000,        0.3162280000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0006760075,     8416.8494717908,        0.0000000771,        0.3162280000,        0.5623410000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0006172947,     8311.5041658419,        0.0000000718,        0.3162280000,        1.0000000000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0003593589,    12559.7933676618,        0.0000000332,        0.5623410000,        0.1000000000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0003472592,    14806.3713336314,        0.0000000270,        0.5623410000,        0.1778280000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0003433753,    12631.8233353083,        0.0000000288,        0.5623410000,        0.3162280000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0006617977,     8333.6437420601,        0.0000000761,        0.5623410000,        0.5623410000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0006171601,     8287.3901686279,        0.0000000719,        0.5623410000,        1.0000000000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0003568467,    13435.0915172199,        0.0000000305,        1.0000000000,        0.1000000000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0003494470,    14950.8100475885,        0.0000000271,        1.0000000000,        0.1778280000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0003225287,    16510.4272206186,        0.0000000231,        1.0000000000,        0.3162280000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0003030286,    13901.2762395790,        0.0000000265,        1.0000000000,        0.5623410000
        1.7000000000,       -1.2000000000,        0.0010837900,        0.0006168401,     8279.5331464944,        0.0000000720,        1.0000000000,        1.0000000000


==> figures/resolution_test/mesa_FeH0.4_Mv0.9_values.csv <==
#                  M                 Fe/H                    Z                    r                   R0                  tau           mesh_coeff           time_coeff
        0.9000000000,        0.4000000000,        0.0381443600,        0.0020638173,     4348.0237259202,        0.0000004578,        0.1000000000,        0.1000000000
        0.9000000000,        0.4000000000,        0.0381443600,        0.0021315217,     5165.2432495011,        0.0000004187,        0.1000000000,        0.1778280000
        0.9000000000,        0.4000000000,        0.0381443600,        0.1617211919,   580375.1848758309,        0.0000003144,        0.1000000000,        0.3162280000
        0.9000000000,        0.4000000000,        0.0381443600,        0.4558457256,  1715063.3129819618,        0.0000002608,        0.1000000000,        0.5623410000
        0.9000000000,        0.4000000000,        0.0381443600,        0.0009520795,     4108.5802753360,        0.0000002231,        0.1000000000,        1.0000000000
        0.9000000000,        0.4000000000,        0.0381443600,                 nan,                 nan,                 nan,                 nan,                 nan
        0.9000000000,        0.4000000000,        0.0381443600,        0.0008663445,     4434.9117719213,        0.0000002452,        0.1778280000,        0.1778280000
        0.9000000000,        0.4000000000,        0.0381443600,                 nan,                 nan,                 nan,                 nan,                 nan
        0.9000000000,        0.4000000000,        0.0381443600,        0.0013610348,     4453.9600315423,        0.0000002957,        0.1778280000,        0.5623410000
        0.9000000000,        0.4000000000,        0.0381443600,        0.0009533142,     4114.0395054490,        0.0000002225,        0.1778280000,        1.0000000000
        0.9000000000,        0.4000000000,        0.0381443600,        0.0007754206,     3895.6789687763,        0.0000002185,        0.3162280000,        0.1000000000
        0.9000000000,        0.4000000000,        0.0381443600,        0.0007415553,     4079.8817057611,        0.0000001948,        0.3162280000,        0.1778280000
        0.9000000000,        0.4000000000,        0.0381443600,        0.0006304072,     4246.8783115855,        0.0000001519,        0.3162280000,        0.3162280000
        0.9000000000,        0.4000000000,        0.0381443600,        0.0013799841,     4429.7838098764,        0.0000002987,        0.3162280000,        0.5623410000
        0.9000000000,        0.4000000000,        0.0381443600,        0.0009661943,     4106.8649442205,        0.0000002273,        0.3162280000,        1.0000000000
        0.9000000000,        0.4000000000,        0.0381443600,        0.0007477619,     3856.1753580855,        0.0000002163,        0.5623410000,        0.1000000000
        0.9000000000,        0.4000000000,        0.0381443600,        0.0007096152,     3906.3915761301,        0.0000001944,        0.5623410000,        0.1778280000
        0.9000000000,        0.4000000000,        0.0381443600,        0.0005875565,     4026.9242517686,        0.0000001557,        0.5623410000,        0.3162280000
        0.9000000000,        0.4000000000,        0.0381443600,        0.0005067483,     4324.7146566624,        0.0000001262,        0.5623410000,        0.5623410000
        0.9000000000,        0.4000000000,        0.0381443600,        0.0009430004,     4079.5298144810,        0.0000002247,        0.5623410000,        1.0000000000
        0.9000000000,        0.4000000000,        0.0381443600,        0.0007591146,     3668.4292011608,        0.0000002270,        1.0000000000,        0.1000000000
        0.9000000000,        0.4000000000,        0.0381443600,        0.0007139520,     3745.0133329130,        0.0000002006,        1.0000000000,        0.1778280000
        0.9000000000,        0.4000000000,        0.0381443600,        0.0006537787,     3686.9122047830,        0.0000001860,        1.0000000000,        0.3162280000
        0.9000000000,        0.4000000000,        0.0381443600,        0.0005022093,     3775.5935342243,        0.0000001344,        1.0000000000,        0.5623410000
        0.9000000000,        0.4000000000,        0.0381443600,        0.0004002256,     4025.0940857532,        0.0000001072,        1.0000000000,        1.0000000000


==> figures/resolution_test/mesa_FeH0.4_Mv1.3_values.csv <==
#                  M                 Fe/H                    Z                    r                   R0                  tau           mesh_coeff           time_coeff
        1.3000000000,        0.4000000000,        0.0381443600,        0.0027910021,     8542.9329889791,        0.0000003169,        0.1000000000,        0.1000000000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0028256011,     9619.4599184429,        0.0000002945,        0.1000000000,        0.1778280000
        1.3000000000,        0.4000000000,        0.0381443600,        0.3618452243,  1664761.3689330474,        0.0000002327,        0.1000000000,        0.3162280000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0020857048,     8996.4006166580,        0.0000002257,        0.1000000000,        0.5623410000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0015715741,     8510.8011919487,        0.0000001789,        0.1000000000,        1.0000000000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0027691198,     9605.5338053638,        0.0000002937,        0.1778280000,        0.1778280000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0025380361,     9300.4765137207,        0.0000002651,        0.1778280000,        0.3162280000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0020927148,     8893.0265364412,        0.0000002261,        0.1778280000,        0.5623410000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0015776875,     8522.8939779716,        0.0000001805,        0.1778280000,        1.0000000000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0013240962,     9258.1844673901,        0.0000001378,        0.3162280000,        0.1000000000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0013093601,    11694.3360143928,        0.0000001234,        0.3162280000,        0.1778280000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0025025513,     9232.5760894631,        0.0000002628,        0.3162280000,        0.3162280000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0020746923,     8848.5282091384,        0.0000002249,        0.3162280000,        0.5623410000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0015785220,     8450.0421633847,        0.0000001790,        0.3162280000,        1.0000000000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0012807710,     9357.2446950928,        0.0000001513,        0.5623410000,        0.1000000000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0012051516,    11630.5943213895,        0.0000001160,        0.5623410000,        0.1778280000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0011280342,    12199.8487788615,        0.0000001005,        0.5623410000,        0.3162280000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0020293215,     8718.5726945521,        0.0000002226,        0.5623410000,        0.5623410000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0015439771,     8387.8116125893,        0.0000001774,        0.5623410000,        1.0000000000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0012387803,     9867.3905188281,        0.0000001398,        1.0000000000,        0.1000000000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0012115654,     9750.4267292797,        0.0000001318,        1.0000000000,        0.1778280000
        1.3000000000,        0.4000000000,        0.0381443600,        0.0011187156,     9774.8967280511,        0.0000001189,        1.0000000000,        0.3162280000
        1.3000000000,        0.4000000000,        0.0381443600,                 nan,                 nan,                 nan,                 nan,                 nan
        1.3000000000,        0.4000000000,        0.0381443600,        0.0006022516,     9816.9741886770,        0.0000000689,        1.0000000000,        1.0000000000


==> figures/resolution_test/mesa_FeH0.4_Mv1.7_values.csv <==
#                  M                 Fe/H                    Z                    r                   R0                  tau           mesh_coeff           time_coeff
        1.7000000000,        0.4000000000,        0.0381443600,        0.0036412833,    16373.7545372034,        0.0000002231,        0.1000000000,        0.1000000000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0035897117,    16998.0486393984,        0.0000002131,        0.1000000000,        0.1778280000
        1.7000000000,        0.4000000000,        0.0381443600,        0.4187160457,  2300325.7247087774,        0.0000001797,        0.1000000000,        0.3162280000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0028717470,    16392.6313767833,        0.0000001714,        0.1000000000,        0.5623410000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0024761584,    16373.4102852607,        0.0000001443,        0.1000000000,        1.0000000000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0020270307,    26617.0472263556,        0.0000000852,        0.1778280000,        0.1000000000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0035577244,    16894.2628732181,        0.0000002107,        0.1778280000,        0.1778280000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0033655534,    16676.3175535140,        0.0000001951,        0.1778280000,        0.3162280000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0029139065,    16261.7386200208,        0.0000001725,        0.1778280000,        0.5623410000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0024365151,    16316.2170533320,        0.0000001439,        0.1778280000,        1.0000000000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0019837059,    27514.7151825098,        0.0000000810,        0.3162280000,        0.1000000000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0019634537,    32432.6562081632,        0.0000000715,        0.3162280000,        0.1778280000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0032899949,    16502.3228201982,        0.0000001934,        0.3162280000,        0.3162280000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0029038690,    16230.7468274958,        0.0000001721,        0.3162280000,        0.5623410000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0023943255,    15964.1561677532,        0.0000001437,        0.3162280000,        1.0000000000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0019698183,    20695.9475669731,        0.0000001053,        0.5623410000,        0.1000000000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0019336353,    22097.3580168460,        0.0000000898,        0.5623410000,        0.1778280000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0018517221,    23288.2979123904,        0.0000000814,        0.5623410000,        0.3162280000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0027937307,    15993.6589037783,        0.0000001694,        0.5623410000,        0.5623410000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0023639254,    16042.0534460254,        0.0000001412,        0.5623410000,        1.0000000000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0020059736,    18422.0164601618,        0.0000001183,        1.0000000000,        0.1000000000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0019262231,    21334.2773171235,        0.0000001000,        1.0000000000,        0.1778280000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0017592605,    22040.6290150614,        0.0000000857,        1.0000000000,        0.3162280000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0014177121,    21233.9149300823,        0.0000000701,        1.0000000000,        0.5623410000
        1.7000000000,        0.4000000000,        0.0381443600,        0.0022877819,    15795.4603821757,        0.0000001404,        1.0000000000,        1.0000000000


==> mesa_models/GS98abundances.txt <==
element     A           errA        awt
H           12.00       0.00        1.008
He          10.93       0.00        4.0026
Li           3.31       0.10        6.939
Be           1.42       0.1         9.0122
B            2.79       0.04        10.811
C            8.52       0.05        12.0111
N            7.92       0.07        14.0067
O            8.83       0.07        15.9994
Ne           8.08       0.06        20.179
Na           6.32       0.03        22.9898
Mg           7.58       0.05        24.305
Al           6.49       0.07        26.9815
Si           7.56       0.05        28.086
P            5.50       0.04        30.9738
S            7.22       0.06        32.06
Cl           5.28       0.30        35.453
Ar           6.40       0.14        39.948
Ca           6.35       0.03        40.08
Ti           4.98       0.02        47.9
Cr           5.69       0.03        51.996
Mn           5.51       0.03        54.938
Fe           7.50       0.01        55.847
Ni           6.25       0.04        58.71

==> mesa_models/Z_feH_table.dat <==
#      Fe/H           X           Y           Z  log10(Z/X)
 0.40000000  0.66214302  0.29971262  0.03814436  0.39999976
 0.20000000  0.69253197  0.28229599  0.02517204  0.19999985
 0.00000000  0.71318414  0.27045974  0.01635613  0.00000000
-0.20000000  0.72686070  0.26262137  0.01051793 -0.19999977
-0.40000000  0.73576323  0.25751912  0.00671765 -0.39999940
-0.60000000  0.74149343  0.25423501  0.00427157 -0.59999882
-0.80000000  0.74515509  0.25213642  0.00270849 -0.79999790
-1.00000000  0.74748410  0.25080161  0.00171429 -0.99999644
-1.20000000  0.74896112  0.24995509  0.00108379 -1.19999412
-1.40000000  0.74989606  0.24941926  0.00068468 -1.39999045

